Orchestrated Trios: Compiling for Efficient Communication in Quantum Programs with 3-Qubit Gates

Current quantum computers are especially error prone and require high levels of optimization to reduce operation counts and maximize the probability the compiled program will succeed. These computers only support operations decomposed into one- and two-qubit gates and only two-qubit gates between physically connected pairs of qubits. Typical compilers first decompose operations, then route data to connected qubits. We propose a new compiler structure, Orchestrated Trios, that first decomposes to the three-qubit Toffoli, routes the inputs of the higher-level Toffoli operations to groups of nearby qubits, then finishes decomposition to hardware-supported gates. This significantly reduces communication overhead by giving the routing pass access to the higher-level structure of the circuit instead of discarding it. A second benefit is the ability to now select an architecture-tuned Toffoli decomposition such as the 8-CNOT Toffoli for the specific hardware qubits now known after the routing pass. We perform real experiments on IBM Johannesburg showing an average 35% decrease in two-qubit gate count and 23% increase in success rate of a single Toffoli over Qiskit. We additionally compile many near-term benchmark algorithms showing an average 344% increase in (or 4.44x) simulated success rate on the Johannesburg architecture and compare with other architecture types.

==> data/sensitivity-to-device-error-rates.csv <==
error-rate-improvement-factor 0,scriptsizecnxhalfborrowed-19  0,error-rate-improvement-factor 1,scriptsizetakahashiadder-20  1,error-rate-improvement-factor 2,scriptsizecuccaroadder-20  2,error-rate-improvement-factor 3,scriptsizegrovers-9  3,error-rate-improvement-factor 4,scriptsizeincrementerborrowedbit-5  4,error-rate-improvement-factor 5,scriptsizecnxlogancilla-19  5,error-rate-improvement-factor 6,scriptsizecnxinplace-4  6,error-rate-improvement-factor 7,scriptsizecnxdirty-11  7,error-rate-improvement-factor 8,scriptsizefor-experiment  8,error-rate-improvement-factor 9,scriptsizefor-benchmarks  9
0.7,3.6063783956678284e+32,0.7,9.098663392194213e+30,0.7,2.8243157163063e+25,0.7,9.488678448796491e+20,0.7,939826055209.5875,0.7,411728918699.1676,0.7,17693220063.082176,0.7,650793.1265442988,1,0.1,20,0.1
0.7637722181423039,6.468371381380495e+29,0.7637722181423039,2.2259144967491427e+28,0.7637722181423039,2.0139962284830653e+23,0.7637722181423039,1.6135921201411195e+19,0.7637722181423039,91864328373.65659,0.7637722181423039,43141868350.3347,0.7637722181423039,2417865057.191969,0.7637722181423039,210412.70259310212,1,5.076944270305264e+18,20,316.22776601683796
0.8333542874371644,1.9876496938192916e+27,0.8333542874371644,9.086201180339611e+25,0.8333542874371644,2.1877117949096878e+21,0.8333542874371644,3.881682572117661e+17,0.8333542874371644,10945132805.985369,0.8333542874371644,5477704376.532342,0.8333542874371644,391419253.1391998,0.8333542874371644,74894.5718246951,,,,
0.9092755037346888,9.987272297604828e+24,0.9092755037346888,5.9201774666092e+23,0.9092755037346888,3.4903608879783862e+19,0.9092755037346888,1.2818421596781588e+16,0.9092755037346888,1562508020.2194865,0.9092755037346888,828864376.9794601,0.9092755037346888,73971265.77628542,0.9092755037346888,29104.559470054348,,,,
0.9921133834141487,7.864467984685238e+22,0.9921133834141487,5.913226280700611e+21,0.9921133834141487,7.911864736445673e+17,0.9921133834141487,565398381018500.0,0.9921133834141487,263129144.93418792,0.9921133834141487,147222179.16090694,0.9921133834141487,16102394.057566918,0.9921133834141487,12254.91982708845,,,,
1.0824980564269862,9.336873619288845e+20,1.0824980564269862,8.727120501615218e+19,1.0824980564269862,2.4721682482872144e+16,1.0824980564269862,32490325386176.375,1.0824980564269862,51532664.54494591,1.0824980564269862,30274213.45543922,1.0824980564269862,3988745.3730127425,1.0824980564269862,5552.621742197387,,,,
1.18111705955996,1.613336096724282e+19,1.18111705955996,1.840380959099101e+18,1.18111705955996,1035840491087996.4,1.18111705955996,2377743219637.351,1.18111705955996,11585940.116934098,1.18111705955996,7117342.381263476,1.18111705955996,1111937.5513658295,1.18111705955996,2690.2263062599523,,,,
1.2887205663797519,3.9288936359243603e+17,1.2887205663797519,5.3783784364804e+16,1.2887205663797519,56754882517733.125,1.2887205663797519,217064167719.81143,1.2887205663797519,2955146.4081269666,1.2887205663797519,1891145.7337784537,1.2887205663797519,345324.1001995308,1.2887205663797519,1385.7614468637037,,,,
1.406127093642099,1.3094640752794824e+16,1.406127093642099,2118279773183217.8,1.406127093642099,3974170659002.011,1.406127093642099,24255685414.77528,1.406127093642099,845940.9617603791,1.406127093642099,562015.1917214512,1.406127093642099,118376.46156846352,1.406127093642099,754.9559308351073,,,,
1.5342297275728816,581518803884767.2,1.5342297275728816,109608328220347.66,1.5342297275728816,348281456343.3266,1.5342297275728816,3260979722.7362456,1.5342297275728816,269114.990342523,1.5342297275728816,185028.17427218295,1.5342297275728816,44415.60145298873,1.5342297275728816,432.9237980640334,,,,
1.6740029173831463,33578547014731.395,1.6740029173831463,7280051427628.722,1.6740029173831463,37476031318.646225,1.6740029173831463,519219069.2641938,1.6740029173831463,94290.51863470266,1.6740029173831463,66896.94773405841,1.6740029173831463,18100.71210370953,1.6740029173831463,260.1728790076389,,,,
1.8265098876948767,2465415001297.057,1.8265098876948767,607622857498.9104,1.8265098876948767,4865584371.475282,1.8265098876948767,96510203.35722885,1.8265098876948767,36088.1421311921,1.8265098876948767,26350.797680826287,1.8265098876948767,7955.979211934457,1.8265098876948767,163.2080912821232,,,,
1.9929107262622379,225521856706.31445,1.9929107262622379,62505451859.43132,1.9929107262622379,750151192.1645794,1.9929107262622379,20668456.778539393,1.9929107262622379,14975.098547589854,1.9929107262622379,11226.379953681619,1.9929107262622379,3747.4965249649567,1.9929107262622379,106.48012245009326,,,,
2.174471208509856,25226787015.056976,2.174471208509856,7785517327.414022,2.174471208509856,135352488.38466182,2.174471208509856,5038940.786851174,2.174471208509856,6691.239973857236,2.174471208509856,5138.734098590502,2.174471208509856,1880.574458063664,2.174471208509856,72.01070271792908,,,,
2.3725724260144982,3392424928.816121,2.3725724260144982,1155330866.6736112,2.3725724260144982,28203482.749703225,2.3725724260144982,1383245.9616852684,2.3725724260144982,3199.294920021098,2.3725724260144982,2511.905145515004,2.3725724260144982,1000.0290824955724,2.3725724260144982,50.32756831049761,,,,
2.5887212921719436,539968654.292578,2.5887212921719436,201252682.24298596,2.5887212921719436,6704553.55677849,2.5887212921719436,423282.1544477878,2.5887212921719436,1627.515208045504,2.5887212921719436,1303.9701773039917,2.5887212921719436,560.7617194667779,2.5887212921719436,36.248271188415,,,,
2.8245620049633953,100288424.31856363,2.8245620049633953,40598594.04838416,2.8245620049633953,1798174.2713179686,2.8245620049633953,143068.92609581054,2.8245620049633953,876.282554087917,2.8245620049633953,715.2248616982761,2.8245620049633953,330.0963628406321,2.8245620049633953,26.8371589793481,,,,
3.0818885540162366,21453557.219637305,3.0818885540162366,9367729.472766547,3.0818885540162366,538599.1562596018,3.0818885540162366,52966.377601375614,3.0818885540162366,496.97104660932956,3.0818885540162366,412.5814769928808,3.0818885540162366,203.15104229224497,3.0818885540162366,20.377149841286016,,,,
3.362658367097655,5223224.125655805,3.362658367097655,2444501.7909593475,3.362658367097655,178494.874508781,3.362658367097655,21313.7727693107,3.362658367097655,295.5851707970169,3.362658367097655,249.24287098755582,3.362658367097655,130.22200331831021,3.362658367097655,15.833753722291005,,,,
3.669007199847077,1431640.1957514493,3.669007199847077,713964.3174889334,3.669007199847077,64894.896072226984,3.669007199847077,9257.09561588222,3.669007199847077,183.6359030059369,3.669007199847077,157.06972797451792,3.669007199847077,86.64557039077472,3.669007199847077,12.566444177116557,,,,
4.003265382010407,437373.3570078711,4.003265382010407,231192.0010405803,4.003265382010407,25682.249774397736,4.003265382010407,4311.734162155989,4.003265382010407,118.73059511668282,4.003265382010407,102.89003583663734,4.003265382010407,59.654240699827035,4.003265382010407,10.168464193908585,,,,
4.367975543757695,147580.48335051836,4.367975543757695,82282.7553333792,4.367975543757695,10984.839344126089,4.367975543757695,2141.101690356189,4.367975543757695,79.62320596328462,4.367975543757695,69.83139458723322,4.367975543757695,42.376123321648414,4.367975543757695,8.375384559373748,,,,
4.765911956924501,54542.44540716496,4.765911956924501,31932.55153831009,4.765911956924501,5044.934078201717,4.765911956924501,1127.4373955210212,4.765911956924501,55.214615143280376,4.765911956924501,48.95871639710462,4.765911956924501,30.977316042169363,4.765911956924501,7.011526404276678,,,,
5.200101638301649,21910.252763133216,5.200101638301649,13414.926139979172,5.200101638301649,2472.9852930008255,5.200101638301649,626.4364312371197,5.200101638301649,39.48063744019153,5.200101638301649,35.36113082056433,5.200101638301649,23.246811211394057,5.200101638301649,5.957796167483859,,,,
5.673847375501543,9500.05510135977,5.673847375501543,6060.116121030779,5.673847375501543,1286.8100898419427,5.673847375501543,365.62134318904526,5.673847375501543,29.034315200765224,5.673847375501543,26.24545848999639,5.673847375501543,17.869927535885235,5.673847375501543,5.13193238781967,,,,
6.19075285055386,4417.600922265158,6.19075285055386,2925.93004595669,6.19075285055386,707.2250952735261,6.19075285055386,223.23486827345783,6.19075285055386,21.908487151212302,6.19075285055386,19.971964216840455,6.19075285055386,14.042537301532208,6.19075285055386,4.476115191638218,,,,
6.754750052340446,2190.176055564225,6.754750052340446,1501.4572677273802,6.754750052340446,408.656281919139,6.754750052340446,142.04495823154747,6.754750052340446,16.925791672835558,6.754750052340446,15.549502238000567,6.754750052340446,11.259764311205394,6.754750052340446,3.949038752145363,,,,
7.370129186389866,1151.5140440792513,7.370129186389866,814.7195277519249,7.370129186389866,247.22423033696165,7.370129186389866,93.86825089346368,7.370129186389866,13.361734880668832,7.370129186389866,12.362561503886491,7.370129186389866,9.196849930404092,7.370129186389866,3.5207443535310317,,,,
8.041571309549031,638.8798987079799,8.041571309549031,465.28219489288733,8.041571309549031,155.98576442915868,8.041571309549031,64.21895493753337,8.041571309549031,10.75889660373228,8.041571309549031,10.019222334646706,8.041571309549031,7.64015278032187,8.041571309549031,3.1691937811602875,,,,
8.774183937776824,372.36686444200046,8.774183937776824,278.4684855364925,8.774183937776824,102.28439492019916,8.774183937776824,45.35213973661463,8.774183937776824,8.821523192758127,8.774183937776824,8.264082473616703,8.774183937776824,6.446171025581553,8.774183937776824,2.8779595732231114,,,,
9.57353989792054,227.05516292485095,9.57353989792054,173.97295431585113,9.57353989792054,69.4804179522419,9.57353989792054,32.973641521975196,9.57353989792054,7.354123025511884,9.57353989792054,6.927086432966338,9.57353989792054,5.516631448117408,9.57353989792054,2.6346441338924316,,,,
10.445719719012308,144.29715147950805,10.445719719012308,113.05026552164932,10.445719719012308,48.748367307756645,10.445719719012308,24.62137429138129,10.445719719012308,6.224802856669378,10.445719719012308,5.8927217890117936,10.445719719012308,4.783011896426281,10.445719719012308,2.4297820585223704,,,,
11.397357885546912,95.24575345239234,11.397357885546912,76.15789173768817,11.397357885546912,35.231099334869654,11.397357885546912,18.839288375359924,11.397357885546912,5.342867399802963,11.397357885546912,5.081054988012234,11.397357885546912,4.196726871465652,11.397357885546912,2.256067605742269,,,,
12.43569330457977,65.09037485273842,12.43569330457977,53.02750168984549,12.43569330457977,26.162750492531814,12.43569330457977,14.741290355517057,12.43569330457977,4.644836348805068,12.43569330457977,4.435808701632223,12.43569330457977,3.7227843662237246,12.43569330457977,2.107804041322692,,,,
13.568624370537561,45.92071933005423,13.568624370537561,38.05658286877508,13.568624370537561,19.917954220041256,13.568624370537561,11.773668864909876,13.568624370537561,4.085538879554464,13.568624370537561,3.916717721400834,13.568624370537561,3.335612361474055,13.568624370537561,1.98050639541968,,,,
14.804769046607415,33.35529154669555,14.804769046607415,28.080248435171157,14.804769046607415,15.513365577984633,14.804769046607415,9.581824160427548,14.804769046607415,3.632334390469075,14.804769046607415,3.4945372087094655,14.804769046607415,3.016266502400527,14.804769046607415,1.8706116300943718,,,,
16.15353041973124,24.88429445696904,16.15353041973124,21.252353377239043,16.15353041973124,12.337834910314225,16.15353041973124,7.933446324875496,16.15353041973124,3.261295466274519,16.15353041973124,3.14772642341021,16.15353041973124,2.75053228489798,16.15353041973124,1.7752649015974011,,,,
17.625168227867594,19.0247809828344,17.625168227867594,16.46360359332576,17.625168227867594,10.001948564192842,17.625168227867594,6.673096004799781,17.625168227867594,2.95464489677678,17.625168227867594,2.860209712147325,17.625168227867594,2.527616018586813,17.625168227867594,1.6921603376047456,,,,
19.230876903613837,14.875045694850394,19.230876903613837,13.028931035362072,19.230876903613837,8.25178138677593,19.230876903613837,5.694709229242752,19.230876903613837,2.6990078790475978,19.230876903613837,2.6198417317908493,19.230876903613837,2.339229282556542,19.230876903613837,1.6194212849402987,,,,
20.98287072784964,11.872067004692774,20.98287072784964,10.514382250756835,20.98287072784964,6.91816946284794,20.98287072784964,4.924581665715451,20.98287072784964,2.484202649252296,20.98287072784964,2.417340307295605,20.98287072784964,2.178940167138374,20.98287072784964,1.5555094233185915,,,,
22.89447674114704,9.65555159214788,22.89447674114704,8.638529319543151,22.89447674114704,5.886150591891536,22.89447674114704,4.310618942320625,22.89447674114704,2.3023921369215308,22.89447674114704,2.2455344227338094,22.89447674114704,2.0417078640753257,22.89447674114704,1.4991551916671777,,,,
24.980236119704674,7.98962523884827,24.980236119704674,7.214834400385437,24.980236119704674,5.076137899892601,24.980236119704674,3.815413354773067,24.980236119704674,2.1474811452180913,24.980236119704674,2.09882754834445,24.980236119704674,1.9235448863344777,24.980236119704674,1.4493040930296492,,,,
27.25601478695048,6.716568091565203,27.25601478695048,6.117124530426557,27.25601478695048,4.432076771946077,27.25601478695048,3.411703707414026,27.25601478695048,2.0146827592307583,27.25601478695048,1.9728100534375337,27.25601478695048,1.8212692132890902,27.25601478695048,1.4050749316311812,,,,
29.739124102212276,5.72882712170674,29.739124102212276,5.258434377537227,29.739124102212276,3.913847699488192,29.739124102212276,3.0793471418027267,29.739124102212276,1.9002028779216122,29.739124102212276,1.8639761249338846,29.739124102212276,1.7323205252946983,29.739124102212276,1.365727090103181,,,,
32.44845254450848,4.951707096222558,32.44845254450848,4.577762603405292,32.44845254450848,3.4923027999683907,32.44845254450848,2.8032670829439343,32.44845254450848,1.8010081894969383,32.44845254450848,1.7695148057940366,32.44845254450848,1.6546226125067776,32.44845254450848,1.330634709290337,,,,
35.4046093931493,4.332442455130909,35.4046093931493,4.0316155412186205,35.4046093931493,3.1459668932929126,35.4046093931493,2.5720417477379987,35.4046093931493,1.714653762349455,35.4046093931493,1.6871541891748196,35.4046093931493,1.586479394381789,35.4046093931493,1.2992661777084964,,,,
38.63008149809644,3.8331632668044042,38.63008149809644,3.5885063350234594,38.63008149809644,2.8588093281736104,38.63008149809644,2.376919537838443,38.63008149809644,1.6391536866986867,38.63008149809644,1.615044136671337,38.63008149809644,1.5264956444317905,38.63008149809644,1.2711677342857963,,,,
42.1494043325987,3.426285035957719,42.1494043325987,3.225313722235942,42.1494043325987,2.618716091911171,42.1494043325987,2.2111230777405813,42.1494043325987,1.5728831221756832,42.1494043325987,1.5516671963319506,42.1494043325987,1.473516043252416,42.1494043325987,1.2459502791441306,,,,
45.98934862926535,3.091435463765717,45.98934862926535,2.9248320626694504,45.98934862926535,2.416427113998947,45.98934862926535,2.0693511168742242,45.98934862926535,1.5145034782288138,45.98934862926535,1.4957703592949891,45.98934862926535,1.4265779489975012,45.98934862926535,1.2232787025615772,,,,
50.17912401927674,2.8133729085757246,50.17912401927674,2.6740973941772848,50.17912401927674,2.2447871707793334,50.17912401927674,1.9474178315983122,50.17912401927674,1.462904790215013,50.17912401927674,1.4463123544730296,50.17912401927674,1.3848745206351252,50.17912401927674,1.2028632028094854,,,,
54.75060122377248,2.5805553017211036,54.75060122377248,2.463227087847505,54.75060122377248,2.098211149356429,54.75060122377248,1.8419887134961324,54.75060122377248,1.4171609894730883,54.75060122377248,1.402422628404444,54.75060122377248,1.347725717047464,54.75060122377248,1.1844521840940347,,,,
59.738554487579236,2.384142329312516,59.738554487579236,2.2846045259043923,59.738554487579236,1.9722977654842313,59.738554487579236,1.7503851435967328,59.738554487579236,1.376494922085973,59.738554487579236,1.3633691844892417,59.738554487579236,1.3145553332315336,59.738554487579236,1.1678264169465968,,,,
65.18092609941897,2.217290438298977,65.18092609941897,2.1322988386064714,65.18092609941897,1.8635473726260499,65.18092609941897,1.6704383494877755,65.18092609941897,1.340250796533679,65.18092609941897,1.3285331913588618,65.18092609941897,1.2848726976915568,65.18092609941897,1.152794212738553,,,,
71.11911501074691,2.0746484825158524,71.11911501074691,2.0016469230056875,71.11911501074691,1.7691536154630747,71.11911501074691,1.600379237534412,71.11911501074691,1.3078723350645898,71.11911501074691,1.2973888015737403,71.11911501074691,1.2582579935795768,71.11911501074691,1.1391874170846819,,,,
77.59829174867967,1.9519926376247565,77.59829174867967,1.8889489128779913,77.59829174867967,1.686848053772447,77.59829174867967,1.5387545450788043,77.59829174867967,1.27888533564929,77.59829174867967,1.2694870091000898,77.59829174867967,1.2343504156351752,77.59829174867967,1.126858067793863,,,,
84.66774201848953,1.8459591768574388,84.66774201848953,1.791243908496387,84.66774201848953,1.614783184178169,84.66774201848953,1.4843624837665026,84.66774201848953,1.252883667896048,84.66774201848953,1.2444426585185515,84.66774201848953,1.2128385603005334,84.66774201848953,1.1156755947140313,,,,
92.38124160937448,1.7538468123915656,92.38124160937448,1.7061431263439983,92.38124160937448,1.5514435747593964,92.38124160937448,1.4362029456625547,92.38124160937448,1.2295179600235173,92.38124160937448,1.2219239295568929,92.38124160937448,1.1934525850530173,92.38124160937448,1.1055244635085455,,,,
100.79746545533149,1.6734690338182172,100.79746545533149,1.631704567704181,100.79746545533149,1.4955777777815178,100.79746545533149,1.3934386821901579,100.79746545533149,1.208486407868644,100.79746545533149,1.2016437776516775,100.79746545533149,1.175957777476669,100.79746545533149,1.0963021847395413,,,,
109.98043396277261,1.603042755243887,109.98043396277261,1.5663380127345312,109.98043396277261,1.4461457379324527,109.98043396277261,1.3553648175936424,109.98043396277261,1.1895272672198527,109.98043396277261,1.1833529292772829,109.98043396277261,1.160149253849445,109.98043396277261,1.0879176248618487,,,,
119.99999999999996,1.5411035915654452,119.99999999999996,1.5087323773062096,119.99999999999996,1.4022778555154864,119.99999999999996,1.3213847415852769,119.99999999999996,1.1724126890982483,119.99999999999996,1.166834120056728,119.99999999999996,1.1458475675273436,119.99999999999996,1.0802895677790323,,,,

